Efficient Gradient-Based Inference through Transformations between Bayes Nets and Neural Nets

Hierarchical Bayesian networks and neural networks with stochastic hidden units are commonly perceived as two separate types of models. We show that either of these types of models can often be transformed into an instance of the other, by switching between centered and differentiable non-centered parameterizations of the latent variables. The choice of parameterization greatly influences the efficiency of gradient-based posterior inference; we show that they are often complementary to eachother, we clarify when each parameterization is preferred and show how inference can be made robust. In the non-centered form, a simple Monte Carlo estimator of the marginal likelihood can be used for learning the parameters. Theoretical results are supported by experiments.

==> 2014-01_icml14_af copy/rebuttal.txt <==
Reviewers, thank you for you time, appreciations and helpful comments.
Your feedback will, naturally, be incorporated in the final paper.
Here is our response to the main criticisms. 


===  REVIEWER 1:
- "The claim that (observed) discrete variables can be used should be clarified. [...] simply dropping them would not be a major problem. If that is done (or clearly explained why it is fine to keep them), I would certainly appreciate it better."

It can be quite easily verified that the type (discrete versus continuous) of observed variables does not make any difference for the paper's results. For instance, in section 3 no such assumptions need to be made about parents 'pa': if they are observed then their values (e.g. binary or 1-of-K coded) are simply fixed inputs to a conditional PDF (eq. 5) and the function g_j(.) (eqs. 6 and 7).  As reviewer 1 pointed out, this is not central to the paper, but we would like to include it since it makes the results more general.

- "Could not one achieve the same or better results without the transformation? [...] A better explanation when to use [the transformations] and when not to use them could help to understand the impact of the transformations."

We aimed to clearly show that the choice of parameterization has a potentially huge effect on posterior dependencies (see e.g. table 1 and figure 3). We also derived a relatively simple rule for deciding the right parameterization (section 4.2). This is important since the difference in efficiency can be more than an order of magnitude (see table 2 and figure 4). For instance, we show that depending on the parameterization the posterior correlation approaches either 1 (=> very slow inference) or 0 (=> very fast inference) as sigma (the noise variance) approaches 0; choosing the right parameterization is clearly critical.

- "It seems to me that the way from CP to DNCP is a more obvious way than the other way around."

The relation in eq. 7 (moving |det(J)| to the left-hand side) shows how to directly translate from a DNCP to a CP.


=== REVIEWER 2:
- "Could you give a reference for CP vs DNCP since the concepts are so central in this work?"

See the references to work by Papaspiliopoulos (start of section 5).


=== REVIEWER 3:
- "The authors focus on `squared correlations' and show that these can be influenced by the proposed reparametrization. [...] why focus on this quantity or why restrict considerations to the considered differentiable non-centered reparametrization."

We focus on reparameterizations of the linear-Gaussian case since linear-Gaussian dependencies locally approximate more complicated posteriors by a second order Taylor expansion. In the linear-Gaussian case, efficiency of gradient-based inference (which is what we're interested in) is almost fully determined by (squared) correlation. The analysis is therefore quite general.


=== REVIEWER 5: "Perhaps the authors could give clearer examples (of real-world problems) where they see this methodology being most useful. As a practitioner, how should I best integrate this into my toolkit? Given computational costs, where is this likely to be applicable vs where is it too expensive?"

The methods improve efficiency (often drastically) wherever gradient-based posterior inference is required. Example applications are deep generative models of images or audio. For very high-dimensional latent space, sampling can be too slow, but stochastic variational inference with factorial posterior approximations is usually still practical (see e.g. recent work by groups of M. Welling, D. Blei and Deepmind). For these cases, it is critical to choose a parameterization where the true posterior is also approximately factorial. So this paper offers insights towards efficiency in the variational framework as well.


==> rebuttal.txt <==
Reviewers, thank you for you time, appreciations and helpful comments.
Your feedback will, naturally, be incorporated in the final paper.
Here is our response to the main criticisms. 


===  REVIEWER 1:
- "The claim that (observed) discrete variables can be used should be clarified. [...] simply dropping them would not be a major problem. If that is done (or clearly explained why it is fine to keep them), I would certainly appreciate it better."

It can be quite easily verified that the type (discrete versus continuous) of observed variables does not make any difference for the paper's results. For instance, in section 3 no such assumptions need to be made about parents 'pa': if they are observed then their values (e.g. binary or 1-of-K coded) are simply fixed inputs to a conditional PDF (eq. 5) and the function g_j(.) (eqs. 6 and 7).  As reviewer 1 pointed out, this is not central to the paper, but we would like to include it since it makes the results more general.

- "Could not one achieve the same or better results without the transformation? [...] A better explanation when to use [the transformations] and when not to use them could help to understand the impact of the transformations."

We aimed to clearly show that the choice of parameterization has a potentially huge effect on posterior dependencies (see e.g. table 1 and figure 3). We also derived a relatively simple rule for deciding the right parameterization (section 4.2). This is important since the difference in efficiency can be more than an order of magnitude (see table 2 and figure 4). For instance, we show that depending on the parameterization the posterior correlation approaches either 1 (=> very slow inference) or 0 (=> very fast inference) as sigma (the noise variance) approaches 0; choosing the right parameterization is clearly critical.

- "It seems to me that the way from CP to DNCP is a more obvious way than the other way around."

The relation in eq. 7 (moving |det(J)| to the left-hand side) shows how to directly translate from a DNCP to a CP.


=== REVIEWER 2:
- "Could you give a reference for CP vs DNCP since the concepts are so central in this work?"

See the references to work by Papaspiliopoulos (start of section 5).


=== REVIEWER 3:
- "The authors focus on `squared correlations' and show that these can be influenced by the proposed reparametrization. [...] why focus on this quantity or why restrict considerations to the considered differentiable non-centered reparametrization."

We focus on reparameterizations of the linear-Gaussian case since linear-Gaussian dependencies locally approximate more complicated posteriors by a second order Taylor expansion. In the linear-Gaussian case, efficiency of gradient-based inference (which is what we're interested in) is almost fully determined by (squared) correlation. The analysis is therefore quite general.


=== REVIEWER 5: "Perhaps the authors could give clearer examples (of real-world problems) where they see this methodology being most useful. As a practitioner, how should I best integrate this into my toolkit? Given computational costs, where is this likely to be applicable vs where is it too expensive?"

The methods improve efficiency (often drastically) wherever gradient-based posterior inference is required. Example applications are deep generative models of images or audio. For very high-dimensional latent space, sampling can be too slow, but stochastic variational inference with factorial posterior approximations is usually still practical (see e.g. recent work by groups of M. Welling, D. Blei and Deepmind). For these cases, it is critical to choose a parameterization where the true posterior is also approximately factorial. So this paper offers insights towards efficiency in the variational framework as well.

